KHAN: Knowledge-Aware Hierarchical Attention Networks for Accurate Political Stance Prediction

The political stance prediction for news articles has been widely studied to mitigate the echo chamber effect -- people fall into their thoughts and reinforce their pre-existing beliefs. The previous works for the political stance problem focus on (1) identifying political factors that could reflect the political stance of a news article and (2) capturing those factors effectively. Despite their empirical successes, they are not sufficiently justified in terms of how effective their identified factors are in the political stance prediction. Motivated by this, in this work, we conduct a user study to investigate important factors in political stance prediction, and observe that the context and tone of a news article (implicit) and external knowledge for real-world entities appearing in the article (explicit) are important in determining its political stance. Based on this observation, we propose a novel knowledge-aware approach to political stance prediction (KHAN), employing (1) hierarchical attention networks (HAN) to learn the relationships among words and sentences in three different levels and (2) knowledge encoding (KE) to incorporate external knowledge for real-world entities into the process of political stance prediction. Also, to take into account the subtle and important difference between opposite political stances, we build two independent political knowledge graphs (KG) (i.e., KG-lib and KG-con) by ourselves and learn to fuse the different political knowledge. Through extensive evaluations on three real-world datasets, we demonstrate the superiority of DASH in terms of (1) accuracy, (2) efficiency, and (3) effectiveness.

==> Data/allsides-s.txt <==
epoch loss acc
0 10 0.33
1 2.4800 0.3631
2 1.1815 0.3867
3 1.0912 0.3631
4 1.0795 0.3867
5 0.9897 0.5450
6 0.7812 0.6315
7 0.9102 0.6315
8 0.7974 0.6849
9 0.6322 0.6954
10 0.4894 0.7204
11 0.4300 0.7355
12 0.4903 0.6856
13 0.3842 0.7323
14 0.4134 0.7559
15 0.3575 0.7769
16 0.3253 0.7931
17 0.3200 0.8120
18 0.2534 0.8377
19 0.2308 0.8208
20 0.2497 0.8208
21 0.2181 0.8377
22 0.2055 0.8546
23 0.1877 0.8682
24 0.1578 0.8654
25 0.1450 0.8878
26 0.1215 0.8864
27 0.0991 0.8803
28 0.0922 0.8851
29 0.0843 0.8945
30 0.0780 0.8884
31 0.0716 0.9074
32 0.0593 0.9060
33 0.0634 0.9195
34 0.0495 0.9216
35 0.0505 0.9236
36 0.0509 0.9195
37 0.0402 0.9195
38 0.0405 0.9256
39 0.0843 0.8945
40 0.0780 0.8884
41 0.0716 0.9074
42 0.0593 0.9236
43 0.0634 0.9195
44 0.0495 0.9216
45 0.0505 0.9236
46 0.0509 0.9236
47 0.0402 0.9216
48 0.0405 0.9256
49 0.0504 0.9074
50 0.0414 0.9216


==> Data/semeval.txt <==
epoch loss acc
0 10 0.50
1 2.0628 0.6308
2 0.8180 0.6308
3 0.7545 0.6308
4 0.7659 0.6462
5 0.7287 0.6308
6 0.7231 0.7077
7 0.7187 0.6308
8 0.7006 0.6769
9 0.6824 0.7077
10 0.6604 0.7231
11 0.6462 0.7231
12 0.7362 0.7846
13 0.6548 0.7077
14 0.6322 0.7231
15 0.6313 0.7077
16 0.5496 0.7385
17 0.5472 0.7692
18 0.5171 0.7692
19 0.4862 0.8000
20 0.4804 0.7692
21 0.4746 0.7538
22 0.4704 0.7846
23 0.4436 0.8308
24 0.3853 0.8154
25 0.3768 0.8308
26 0.4091 0.8923
27 0.3642 0.8462
28 0.3677 0.8154
29 0.3605 0.8308
30 0.3501 0.8308
31 0.3228 0.8462
32 0.3119 0.9077
33 0.3007 0.9231
34 0.2815 0.8769
35 0.2923 0.8462
36 0.3133 0.8769
37 0.2770 0.9077
38 0.2294 0.8769
39 0.2769 0.9231
40 0.2241 0.9385
41 0.2054 0.9538
42 0.1999 0.9385
43 0.1628 0.9231
44 0.1319 0.9385
45 0.1029 0.9231
46 0.1233 0.9385
47 0.1172 0.9538
48 0.1020 0.9231
49 0.1121 0.9231
50 0.0931 0.9385

